MITAS: A Compressed Time-Domain Audio Separation Network with Parameter Sharing

Deep learning methods have brought substantial advancements in speech separation (SS). Nevertheless, it remains challenging to deploy deep-learning-based models on edge devices. Thus, identifying an effective way to compress these large models without hurting SS performance has become an important research topic. Recently, TasNet and Conv-TasNet have been proposed. They achieved state-of-the-art results on several standardized SS tasks. Moreover, their low latency natures make them definitely suitable for real-time on-device applications. In this study, we propose two parameter-sharing schemes to lower the memory consumption on TasNet and Conv-TasNet. Accordingly, we derive a novel so-called MiTAS (Mini TasNet). Our experimental results first confirmed the robustness of our MiTAS on two types of perturbations in mixed audio. We also designed a series of ablation experiments to analyze the relation between SS performance and the amount of parameters in the model. The results show that MiTAS is able to reduce the model size by a factor of four while maintaining comparable SS performance with improved stability as compared to TasNet and Conv-TasNet. This suggests that MiTAS is more suitable for real-time low latency applications.

==> al.dat <==
parameter sisnr model
2348564 14.64 altasnet\_v1
1831696 14 conv\_tasnet\_v1
475924 12.17 altasnet\_v2
417808 11.78 conv\_tasnet\_v2
1278484 13.17 altasnet\_v3
821776 12.94 conv\_tasnet\_v3
4955668 15.08 altasnet\_v4
3579664 13.54 conv\_tasnet\_v4
5500436 15.59 altasnet\_v5
3932944 14.28 conv\_tasnet\_v5
4547092 14.44 altasnet\_v6
3438352 13.4 conv\_tasnet\_v6
5091860 15.28 altasnet\_v7
2305552 14.25 conv\_tasnet\_v7
5617172 15.61 altasnet\_v8
2962192 14.28 conv\_tasnet\_v8
4697876 15.03 altasnet\_v9
2042896 13.65 conv\_tasnet\_v09
1395220 13.28 altasnet\_v10
1337104 12.9 conv\_tasnet\_v10
1429268 13.9 altasnet\_v11
912400 12.94 conv\_tasnet\_v11
869908 13.06 altasnet\_v12
680464 12.26 conv\_tasnet\_v12
884500 13.2 altasnet\_v13
559120 11.82 conv\_tasnet\_v13
1803796 13.68 altasnet\_v14
1478416 13 conv\_tasnet\_v14
1823252 13.68 altasnet\_v15
1175056 13 conv\_tasnet\_v15


==> hao.dat <==
parameter sisnr model
8769044 16.19 tasnet
5063440 14.79 convtasnet


==> opt.dat <==
parameter sisnr model
2348564 12.7 opt\_altasnet\_v1
1831696 12.5 opt\_conv\_tasnet\_v1
1278484 8.5 opt\_altasnet\_v2
821776 8.01 opt\_conv\_tasnet\_v2


==> tas.dat <==
parameter sisnr model
8769044 16.19 tasnet
5063440 14.79 conv\_tasnet

